Plausibility Vaccine: Injecting LLM Knowledge for Event Plausibility

Despite advances in language modelling, distributional methods that build semantic representations from co-occurrences fail to discriminate between plausible and implausible events. In this work, we investigate how plausibility prediction can be improved by injecting latent knowledge prompted from large language models using parameter-efficient fine-tuning. We train 12 task adapters to learn various physical properties and association measures and perform adapter fusion to compose latent semantic knowledge from each task on top of pre-trained AlBERT embeddings. We automate auxiliary task data generation, which enables us to scale our approach and fine-tune our learned representations across two plausibility datasets. Our code is available at https://github.com/Jacob-Chmura/plausibility-vaccine.

==> images/artifacts-bak/dataset_statistics/Mobility_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task     & Bin Label   &   Proportion \\
\hline
  0 & Mobility & rock        &        0.591 \\
  1 & Mobility & tree        &        0.046 \\
  2 & Mobility & mushroom    &        0.004 \\
  3 & Mobility & animal      &        0.222 \\
  4 & Mobility & man         &        0.137 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/Opacity_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task    & Bin Label   &   Proportion \\
\hline
  0 & Opacity & glass       &        0.046 \\
  1 & Opacity & paper       &        0.032 \\
  2 & Opacity & cloud       &        0.056 \\
  3 & Opacity & man         &        0.454 \\
  4 & Opacity & wall        &        0.411 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/Phase_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task   & Bin Label   &   Proportion \\
\hline
  0 & Phase  & smoke       &        0.049 \\
  1 & Phase  & milk        &        0.088 \\
  2 & Phase  & wood        &        0.841 \\
  3 & Phase  & diamond     &        0.022 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/Rigidity_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task     & Bin Label   &   Proportion \\
\hline
  0 & Rigidity & water       &        0.143 \\
  1 & Rigidity & skin        &        0.319 \\
  2 & Rigidity & leather     &        0.237 \\
  3 & Rigidity & wood        &        0.169 \\
  4 & Rigidity & metal       &        0.132 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/Sentience_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task      & Bin Label   &   Proportion \\
\hline
  0 & Sentience & rock        &        0.689 \\
  1 & Sentience & tree        &        0.062 \\
  2 & Sentience & ant         &        0.111 \\
  3 & Sentience & cat         &        0.132 \\
  4 & Sentience & chimp       &        0.007 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/Shape_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task   & Bin Label   &   Proportion \\
\hline
  0 & Shape  & square      &        0.178 \\
  1 & Shape  & sphere      &        0.096 \\
  2 & Shape  & ant         &        0.215 \\
  3 & Shape  & man         &        0.341 \\
  4 & Shape  & cloud       &        0.169 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/Size_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task   & Bin Label   &   Proportion \\
\hline
  0 & Size   & stadium     &        0.008 \\
  1 & Size   & ant         &        0.313 \\
  2 & Size   & cat         &        0.462 \\
  3 & Size   & person      &        0.175 \\
  4 & Size   & jeep        &        0.029 \\
  5 & Size   & stadium     &        0.011 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/Temperature_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task        & Bin Label   &   Proportion \\
\hline
  0 & Temperature & ice         &        0.137 \\
  1 & Temperature & soup        &        0.28  \\
  2 & Temperature & fire        &        0.294 \\
  3 & Temperature & lava        &        0.251 \\
  4 & Temperature & sun         &        0.039 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/Texture_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task    & Bin Label   &   Proportion \\
\hline
  0 & Texture & glass       &        0.123 \\
  1 & Texture & carpet      &        0.185 \\
  2 & Texture & book        &        0.375 \\
  3 & Texture & ant         &        0.236 \\
  4 & Texture & man         &        0.08  \\
  5 & Texture & sandpaper   &        0.001 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/Weight_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task   & Bin Label   &   Proportion \\
\hline
  0 & Weight & stadium     &        0.208 \\
  1 & Weight & watch       &        0.245 \\
  2 & Weight & book        &        0.325 \\
  3 & Weight & man         &        0.149 \\
  4 & Weight & jeep        &        0.055 \\
  5 & Weight & stadium     &        0.018 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/plausibility_data_statistics.txt <==
\begin{tabular}{rllrr}
\hline
    & Task            & Split   &   Plausibility Label &   Proportion \\
\hline
  0 & pep\_3k          & test    &                    0 &        0.504 \\
  1 & pep\_3k          & test    &                    1 &        0.496 \\
  2 & pep\_3k          & train   &                    1 &        0.502 \\
  3 & pep\_3k          & train   &                    0 &        0.498 \\
  4 & twentyquestions & test    &                    0 &        0.5   \\
  5 & twentyquestions & test    &                    1 &        0.5   \\
  6 & twentyquestions & train   &                    0 &        0.5   \\
  7 & twentyquestions & train   &                    1 &        0.5   \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/selectional_association_object_data_statistics.txt <==
\begin{tabular}{rlrrrrrrrrrrrr}
\hline
    & Task                           &   Count &   Mean &   Std &    Min &     1\% &   10\% &   25\% &   50\% &   75\% &   90\% &   99\% &   Max \\
\hline
  0 & selectional\_association\_object &    2819 &  0.149 & 0.257 & -0.018 & -0.006 &     0 & 0.007 & 0.036 &  0.15 & 0.476 &     1 &     1 \\
\hline
\end{tabular}


==> images/artifacts-bak/dataset_statistics/selectional_association_subject_data_statistics.txt <==
\begin{tabular}{rlrrrrrrrrrrrr}
\hline
    & Task                            &   Count &   Mean &   Std &    Min &     1\% &    10\% &   25\% &   50\% &   75\% &   90\% &   99\% &   Max \\
\hline
  0 & selectional\_association\_subject &    1835 &  0.229 & 0.324 & -0.209 & -0.081 & -0.014 & 0.008 & 0.075 & 0.336 & 0.917 &     1 &  1.05 \\
\hline
\end{tabular}


==> images/artifacts-bak/performance/downstream/property_adapters_performance.txt <==
\begin{tabular}{rlllllll}
\hline
    & Task   & Adapter Fusion           & FineTune Plausibility   & Accuracy     & F1           & Precision    & Recall       \\
\hline
  0 & 20q    & No Adapters              & Adapter                 & 0.66 ± 0.026 & 0.66 ± 0.026 & 0.66 ± 0.025 & 0.66 ± 0.026 \\
  1 & 20q    & No Adapters              & MLP                     & 0.56 ± 0.022 & 0.55 ± 0.022 & 0.56 ± 0.022 & 0.56 ± 0.021 \\
  2 & 20q    & Property + Verb Adapters & Adapter                 & 0.67 ± 0.028 & 0.67 ± 0.028 & 0.67 ± 0.028 & 0.67 ± 0.028 \\
  3 & 20q    & Property + Verb Adapters & MLP                     & 0.64 ± 0.019 & 0.64 ± 0.019 & 0.64 ± 0.019 & 0.64 ± 0.019 \\
  4 & 20q    & Property Adapters        & Adapter                 & 0.66 ± 0.023 & 0.66 ± 0.022 & 0.66 ± 0.022 & 0.67 ± 0.022 \\
  5 & 20q    & Property Adapters        & MLP                     & 0.65 ± 0.024 & 0.65 ± 0.024 & 0.65 ± 0.022 & 0.65 ± 0.023 \\
  6 & pep    & No Adapters              & Adapter                 & 0.57 ± 0.02  & 0.57 ± 0.019 & 0.57 ± 0.019 & 0.57 ± 0.019 \\
  7 & pep    & No Adapters              & MLP                     & 0.54 ± 0.036 & 0.54 ± 0.035 & 0.54 ± 0.035 & 0.54 ± 0.035 \\
  8 & pep    & Property + Verb Adapters & Adapter                 & 0.57 ± 0.015 & 0.57 ± 0.016 & 0.58 ± 0.015 & 0.58 ± 0.015 \\
  9 & pep    & Property + Verb Adapters & MLP                     & 0.56 ± 0.033 & 0.56 ± 0.032 & 0.56 ± 0.034 & 0.56 ± 0.033 \\
 10 & pep    & Property Adapters        & MLP                     & 0.56 ± 0.024 & 0.56 ± 0.025 & 0.56 ± 0.025 & 0.56 ± 0.025 \\
\hline
\end{tabular}


==> images/artifacts-bak/performance/pretraining/property_adapters_performance.txt <==
\begin{tabular}{lllll}
\hline
 Task        & Accuracy     & F1           & Precision    & Recall       \\
\hline
 mobility    & 0.83 ± 0.12  & 0.6 ± 0.12   & 0.64 ± 0.092 & 0.6 ± 0.11   \\
 opacity     & 0.53 ± 0.097 & 0.27 ± 0.056 & 0.28 ± 0.044 & 0.31 ± 0.051 \\
 phase       & 0.82 ± 0.027 & 0.33 ± 0.096 & 0.33 ± 0.12  & 0.35 ± 0.091 \\
 rigidity    & 0.31 ± 0.082 & 0.18 ± 0.057 & 0.23 ± 0.11  & 0.24 ± 0.046 \\
 sentience   & 0.69 ± 0.062 & 0.23 ± 0.039 & 0.27 ± 0.13  & 0.27 ± 0.025 \\
 shape       & 0.3 ± 0.046  & 0.16 ± 0.022 & 0.15 ± 0.045 & 0.21 ± 0.019 \\
 size        & 0.51 ± 0.053 & 0.21 ± 0.016 & 0.28 ± 0.016 & 0.27 ± 0.023 \\
 temperature & 0.34 ± 0.039 & 0.21 ± 0.041 & 0.24 ± 0.045 & 0.26 ± 0.03  \\
 texture     & 0.4 ± 0.078  & 0.16 ± 0.058 & 0.17 ± 0.1   & 0.23 ± 0.041 \\
 weight      & 0.36 ± 0.092 & 0.18 ± 0.059 & 0.21 ± 0.11  & 0.25 ± 0.057 \\
\hline
\end{tabular}


==> images/artifacts-bak/performance/pretraining/verb_adapters_performance.txt <==
\begin{tabular}{ll}
\hline
 Task               & Mse           \\
\hline
 verb\_object\_score  & 0.05 ± 0.0091 \\
 verb\_subject\_score & 0.077 ± 0.007 \\
\hline
\end{tabular}


==> images/artifacts-bak/word_sense_statistics/object_word_sense_dist.txt <==
\begin{tabular}{lrrrr}
\hline
 object          &   Sense Rank 1 &   Sense Rank 2 &   Sense Rank 3 &   Other \\
\hline
 pep\_3k          &           0.55 &           0.16 &           0.12 &    0.18 \\
 twentyquestions &           0.51 &           0.22 &           0.1  &    0.16 \\
\hline
\end{tabular}


==> images/artifacts-bak/word_sense_statistics/subject_word_sense_dist.txt <==
\begin{tabular}{lrrrr}
\hline
 subject         &   Sense Rank 1 &   Sense Rank 2 &   Sense Rank 3 &   Other \\
\hline
 pep\_3k          &           0.62 &           0.16 &           0.09 &    0.14 \\
 twentyquestions &           0.77 &           0.12 &           0.06 &    0.06 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/Mobility_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task     & Bin Label   &   Proportion \\
\hline
  0 & Mobility & rock        &        0.591 \\
  1 & Mobility & tree        &        0.046 \\
  2 & Mobility & mushroom    &        0.004 \\
  3 & Mobility & animal      &        0.222 \\
  4 & Mobility & man         &        0.137 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/Opacity_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task    & Bin Label   &   Proportion \\
\hline
  0 & Opacity & glass       &        0.046 \\
  1 & Opacity & paper       &        0.032 \\
  2 & Opacity & cloud       &        0.056 \\
  3 & Opacity & man         &        0.454 \\
  4 & Opacity & wall        &        0.411 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/Phase_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task   & Bin Label   &   Proportion \\
\hline
  0 & Phase  & smoke       &        0.049 \\
  1 & Phase  & milk        &        0.088 \\
  2 & Phase  & wood        &        0.841 \\
  3 & Phase  & diamond     &        0.022 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/Rigidity_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task     & Bin Label   &   Proportion \\
\hline
  0 & Rigidity & water       &        0.143 \\
  1 & Rigidity & skin        &        0.319 \\
  2 & Rigidity & leather     &        0.237 \\
  3 & Rigidity & wood        &        0.169 \\
  4 & Rigidity & metal       &        0.132 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/Sentience_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task      & Bin Label   &   Proportion \\
\hline
  0 & Sentience & rock        &        0.689 \\
  1 & Sentience & tree        &        0.062 \\
  2 & Sentience & ant         &        0.111 \\
  3 & Sentience & cat         &        0.132 \\
  4 & Sentience & chimp       &        0.007 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/Shape_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task   & Bin Label   &   Proportion \\
\hline
  0 & Shape  & square      &        0.178 \\
  1 & Shape  & sphere      &        0.096 \\
  2 & Shape  & ant         &        0.215 \\
  3 & Shape  & man         &        0.341 \\
  4 & Shape  & cloud       &        0.169 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/Size_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task   & Bin Label   &   Proportion \\
\hline
  0 & Size   & stadium     &        0.008 \\
  1 & Size   & ant         &        0.313 \\
  2 & Size   & cat         &        0.462 \\
  3 & Size   & person      &        0.175 \\
  4 & Size   & jeep        &        0.029 \\
  5 & Size   & stadium     &        0.011 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/Temperature_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task        & Bin Label   &   Proportion \\
\hline
  0 & Temperature & ice         &        0.137 \\
  1 & Temperature & soup        &        0.28  \\
  2 & Temperature & fire        &        0.294 \\
  3 & Temperature & lava        &        0.251 \\
  4 & Temperature & sun         &        0.039 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/Texture_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task    & Bin Label   &   Proportion \\
\hline
  0 & Texture & glass       &        0.123 \\
  1 & Texture & carpet      &        0.185 \\
  2 & Texture & book        &        0.375 \\
  3 & Texture & ant         &        0.236 \\
  4 & Texture & man         &        0.08  \\
  5 & Texture & sandpaper   &        0.001 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/Weight_data_statistics.txt <==
\begin{tabular}{rllr}
\hline
    & Task   & Bin Label   &   Proportion \\
\hline
  0 & Weight & stadium     &        0.208 \\
  1 & Weight & watch       &        0.245 \\
  2 & Weight & book        &        0.325 \\
  3 & Weight & man         &        0.149 \\
  4 & Weight & jeep        &        0.055 \\
  5 & Weight & stadium     &        0.018 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/plausibility_data_statistics.txt <==
\begin{tabular}{rllrr}
\hline
    & Task            & Split   &   Plausibility Label &   Proportion \\
\hline
  0 & pep\_3k          & test    &                    0 &        0.504 \\
  1 & pep\_3k          & test    &                    1 &        0.496 \\
  2 & pep\_3k          & train   &                    1 &        0.502 \\
  3 & pep\_3k          & train   &                    0 &        0.498 \\
  4 & twentyquestions & test    &                    0 &        0.5   \\
  5 & twentyquestions & test    &                    1 &        0.5   \\
  6 & twentyquestions & train   &                    0 &        0.5   \\
  7 & twentyquestions & train   &                    1 &        0.5   \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/selectional_association_object_data_statistics.txt <==
\begin{tabular}{rlrrrrrrrrrrrr}
\hline
    & Task                           &   Count &   Mean &   Std &    Min &     1\% &   10\% &   25\% &   50\% &   75\% &   90\% &   99\% &   Max \\
\hline
  0 & selectional\_association\_object &    2819 &  0.149 & 0.257 & -0.018 & -0.006 &     0 & 0.007 & 0.036 &  0.15 & 0.476 &     1 &     1 \\
\hline
\end{tabular}


==> images/artifacts/dataset_statistics/selectional_association_subject_data_statistics.txt <==
\begin{tabular}{rlrrrrrrrrrrrr}
\hline
    & Task                            &   Count &   Mean &   Std &    Min &     1\% &    10\% &   25\% &   50\% &   75\% &   90\% &   99\% &   Max \\
\hline
  0 & selectional\_association\_subject &    1835 &  0.229 & 0.324 & -0.209 & -0.081 & -0.014 & 0.008 & 0.075 & 0.336 & 0.917 &     1 &  1.05 \\
\hline
\end{tabular}


==> images/artifacts/performance/ablations/adapter_ablation.txt <==
\begin{tabular}{rlllllllll}
\hline
    & Ablation                & Task   & Training Data   & Adapter Fusion           & FineTune Plausibility   & Accuracy      & F1            & Precision     & Recall        \\
\hline
  0 & albert\_reduce\_factor\_16 & 20q    & Combined        & No Adapters              & Adapter                 & 0.67 ± 0.018  & 0.67 ± 0.018  & 0.67 ± 0.018  & 0.67 ± 0.018  \\
  1 & albert\_reduce\_factor\_16 & 20q    & Combined        & No Adapters              & MLP                     & 0.56 ± 0.016  & 0.56 ± 0.015  & 0.56 ± 0.017  & 0.56 ± 0.017  \\
  2 & albert\_reduce\_factor\_16 & 20q    & Combined        & Property + Verb Adapters & Adapter                 & 0.66 ± 0.011  & 0.66 ± 0.012  & 0.66 ± 0.011  & 0.66 ± 0.012  \\
  3 & albert\_reduce\_factor\_16 & 20q    & Combined        & Property + Verb Adapters & MLP                     & 0.65 ± 0.019  & 0.65 ± 0.018  & 0.65 ± 0.017  & 0.65 ± 0.017  \\
  4 & albert\_reduce\_factor\_16 & 20q    & Combined        & Property Adapters        & Adapter                 & 0.67 ± 0.026  & 0.67 ± 0.026  & 0.67 ± 0.026  & 0.67 ± 0.026  \\
  5 & albert\_reduce\_factor\_16 & 20q    & Combined        & Property Adapters        & MLP                     & 0.66 ± 0.027  & 0.66 ± 0.026  & 0.66 ± 0.025  & 0.66 ± 0.025  \\
  6 & albert\_reduce\_factor\_16 & 20q    & Individual      & No Adapters              & Adapter                 & 0.66 ± 0.024  & 0.66 ± 0.024  & 0.66 ± 0.023  & 0.66 ± 0.024  \\
  7 & albert\_reduce\_factor\_16 & 20q    & Individual      & No Adapters              & MLP                     & 0.55 ± 0.028  & 0.55 ± 0.028  & 0.55 ± 0.027  & 0.55 ± 0.027  \\
  8 & albert\_reduce\_factor\_16 & 20q    & Individual      & Property + Verb Adapters & Adapter                 & 0.66 ± 0.024  & 0.66 ± 0.024  & 0.66 ± 0.022  & 0.66 ± 0.023  \\
  9 & albert\_reduce\_factor\_16 & 20q    & Individual      & Property + Verb Adapters & MLP                     & 0.66 ± 0.018  & 0.66 ± 0.018  & 0.66 ± 0.017  & 0.66 ± 0.018  \\
 10 & albert\_reduce\_factor\_16 & 20q    & Individual      & Property Adapters        & Adapter                 & 0.67 ± 0.021  & 0.67 ± 0.021  & 0.67 ± 0.02   & 0.67 ± 0.021  \\
 11 & albert\_reduce\_factor\_16 & 20q    & Individual      & Property Adapters        & MLP                     & 0.67 ± 0.014  & 0.67 ± 0.013  & 0.67 ± 0.011  & 0.67 ± 0.011  \\
 12 & albert\_reduce\_factor\_16 & pep    & Combined        & No Adapters              & Adapter                 & 0.55 ± 0.0065 & 0.55 ± 0.0063 & 0.55 ± 0.0061 & 0.55 ± 0.0061 \\
 13 & albert\_reduce\_factor\_16 & pep    & Combined        & No Adapters              & MLP                     & 0.54 ± 0.043  & 0.54 ± 0.042  & 0.54 ± 0.042  & 0.54 ± 0.041  \\
 14 & albert\_reduce\_factor\_16 & pep    & Combined        & Property + Verb Adapters & Adapter                 & 0.57 ± 0.035  & 0.57 ± 0.035  & 0.57 ± 0.035  & 0.57 ± 0.035  \\
 15 & albert\_reduce\_factor\_16 & pep    & Combined        & Property + Verb Adapters & MLP                     & 0.55 ± 0.043  & 0.55 ± 0.043  & 0.55 ± 0.044  & 0.55 ± 0.043  \\
 16 & albert\_reduce\_factor\_16 & pep    & Combined        & Property Adapters        & MLP                     & 0.56 ± 0.023  & 0.55 ± 0.023  & 0.56 ± 0.027  & 0.56 ± 0.025  \\
 17 & albert\_reduce\_factor\_16 & pep    & Individual      & No Adapters              & Adapter                 & 0.57 ± 0.018  & 0.57 ± 0.018  & 0.57 ± 0.019  & 0.57 ± 0.018  \\
 18 & albert\_reduce\_factor\_16 & pep    & Individual      & No Adapters              & MLP                     & 0.54 ± 0.032  & 0.54 ± 0.032  & 0.54 ± 0.031  & 0.54 ± 0.031  \\
 19 & albert\_reduce\_factor\_16 & pep    & Individual      & Property + Verb Adapters & Adapter                 & 0.57 ± 0.025  & 0.56 ± 0.025  & 0.57 ± 0.025  & 0.57 ± 0.024  \\
 20 & albert\_reduce\_factor\_16 & pep    & Individual      & Property + Verb Adapters & MLP                     & 0.57 ± 0.028  & 0.56 ± 0.027  & 0.57 ± 0.028  & 0.57 ± 0.026  \\
 21 & albert\_reduce\_factor\_16 & pep    & Individual      & Property Adapters        & MLP                     & 0.54 ± 0.056  & 0.54 ± 0.056  & 0.54 ± 0.055  & 0.54 ± 0.055  \\
 22 & albert\_reduce\_factor\_32 & 20q    & Combined        & No Adapters              & Adapter                 & 0.67 ± 0.018  & 0.67 ± 0.018  & 0.67 ± 0.018  & 0.67 ± 0.018  \\
 23 & albert\_reduce\_factor\_32 & 20q    & Combined        & No Adapters              & MLP                     & 0.56 ± 0.016  & 0.56 ± 0.015  & 0.56 ± 0.017  & 0.56 ± 0.017  \\
 24 & albert\_reduce\_factor\_32 & 20q    & Combined        & Property + Verb Adapters & Adapter                 & 0.68 ± 0.012  & 0.68 ± 0.012  & 0.68 ± 0.011  & 0.68 ± 0.012  \\
 25 & albert\_reduce\_factor\_32 & 20q    & Combined        & Property + Verb Adapters & MLP                     & 0.68 ± 0.016  & 0.68 ± 0.015  & 0.68 ± 0.016  & 0.68 ± 0.015  \\
 26 & albert\_reduce\_factor\_32 & 20q    & Combined        & Property Adapters        & Adapter                 & 0.68 ± 0.03   & 0.68 ± 0.03   & 0.68 ± 0.03   & 0.68 ± 0.03   \\
 27 & albert\_reduce\_factor\_32 & 20q    & Combined        & Property Adapters        & MLP                     & 0.64 ± 0.026  & 0.64 ± 0.026  & 0.64 ± 0.026  & 0.64 ± 0.026  \\
 28 & albert\_reduce\_factor\_32 & 20q    & Individual      & No Adapters              & Adapter                 & 0.65 ± 0.027  & 0.65 ± 0.027  & 0.65 ± 0.026  & 0.65 ± 0.026  \\
 29 & albert\_reduce\_factor\_32 & 20q    & Individual      & No Adapters              & MLP                     & 0.55 ± 0.028  & 0.55 ± 0.028  & 0.55 ± 0.027  & 0.55 ± 0.027  \\
 30 & albert\_reduce\_factor\_32 & 20q    & Individual      & Property + Verb Adapters & Adapter                 & 0.67 ± 0.023  & 0.67 ± 0.023  & 0.67 ± 0.022  & 0.67 ± 0.023  \\
 31 & albert\_reduce\_factor\_32 & 20q    & Individual      & Property + Verb Adapters & MLP                     & 0.67 ± 0.024  & 0.66 ± 0.024  & 0.67 ± 0.023  & 0.67 ± 0.023  \\
 32 & albert\_reduce\_factor\_32 & 20q    & Individual      & Property Adapters        & Adapter                 & 0.68 ± 0.035  & 0.68 ± 0.035  & 0.68 ± 0.033  & 0.68 ± 0.033  \\
 33 & albert\_reduce\_factor\_32 & 20q    & Individual      & Property Adapters        & MLP                     & 0.67 ± 0.028  & 0.67 ± 0.027  & 0.67 ± 0.026  & 0.67 ± 0.026  \\
 34 & albert\_reduce\_factor\_32 & pep    & Combined        & No Adapters              & Adapter                 & 0.57 ± 0.02   & 0.57 ± 0.021  & 0.57 ± 0.02   & 0.57 ± 0.02   \\
 35 & albert\_reduce\_factor\_32 & pep    & Combined        & No Adapters              & MLP                     & 0.54 ± 0.043  & 0.54 ± 0.042  & 0.54 ± 0.042  & 0.54 ± 0.041  \\
 36 & albert\_reduce\_factor\_32 & pep    & Combined        & Property + Verb Adapters & Adapter                 & 0.56 ± 0.031  & 0.56 ± 0.032  & 0.57 ± 0.031  & 0.57 ± 0.031  \\
 37 & albert\_reduce\_factor\_32 & pep    & Combined        & Property + Verb Adapters & MLP                     & 0.55 ± 0.014  & 0.55 ± 0.015  & 0.55 ± 0.014  & 0.55 ± 0.014  \\
 38 & albert\_reduce\_factor\_32 & pep    & Combined        & Property Adapters        & MLP                     & 0.53 ± 0.025  & 0.53 ± 0.025  & 0.53 ± 0.025  & 0.53 ± 0.025  \\
 39 & albert\_reduce\_factor\_32 & pep    & Individual      & No Adapters              & Adapter                 & 0.56 ± 0.026  & 0.56 ± 0.024  & 0.57 ± 0.024  & 0.57 ± 0.023  \\
 40 & albert\_reduce\_factor\_32 & pep    & Individual      & No Adapters              & MLP                     & 0.54 ± 0.032  & 0.54 ± 0.032  & 0.54 ± 0.031  & 0.54 ± 0.031  \\
 41 & albert\_reduce\_factor\_32 & pep    & Individual      & Property + Verb Adapters & Adapter                 & 0.58 ± 0.019  & 0.58 ± 0.019  & 0.58 ± 0.019  & 0.58 ± 0.018  \\
 42 & albert\_reduce\_factor\_32 & pep    & Individual      & Property + Verb Adapters & MLP                     & 0.55 ± 0.019  & 0.55 ± 0.02   & 0.56 ± 0.02   & 0.55 ± 0.02   \\
 43 & albert\_reduce\_factor\_32 & pep    & Individual      & Property Adapters        & MLP                     & 0.57 ± 0.026  & 0.57 ± 0.026  & 0.57 ± 0.024  & 0.57 ± 0.024  \\
 44 & albert\_reduce\_factor\_64 & 20q    & Combined        & No Adapters              & Adapter                 & 0.67 ± 0.025  & 0.67 ± 0.024  & 0.67 ± 0.025  & 0.67 ± 0.025  \\
 45 & albert\_reduce\_factor\_64 & 20q    & Combined        & No Adapters              & MLP                     & 0.56 ± 0.016  & 0.56 ± 0.015  & 0.56 ± 0.017  & 0.56 ± 0.017  \\
 46 & albert\_reduce\_factor\_64 & 20q    & Combined        & Property + Verb Adapters & Adapter                 & 0.67 ± 0.031  & 0.67 ± 0.031  & 0.67 ± 0.031  & 0.67 ± 0.031  \\
 47 & albert\_reduce\_factor\_64 & 20q    & Combined        & Property + Verb Adapters & MLP                     & 0.64 ± 0.02   & 0.64 ± 0.019  & 0.64 ± 0.019  & 0.64 ± 0.02   \\
 48 & albert\_reduce\_factor\_64 & 20q    & Combined        & Property Adapters        & Adapter                 & 0.67 ± 0.018  & 0.67 ± 0.017  & 0.67 ± 0.017  & 0.67 ± 0.017  \\
 49 & albert\_reduce\_factor\_64 & 20q    & Combined        & Property Adapters        & MLP                     & 0.65 ± 0.024  & 0.65 ± 0.023  & 0.66 ± 0.022  & 0.65 ± 0.022  \\
 50 & albert\_reduce\_factor\_64 & 20q    & Individual      & No Adapters              & Adapter                 & 0.65 ± 0.027  & 0.65 ± 0.027  & 0.65 ± 0.026  & 0.65 ± 0.027  \\
 51 & albert\_reduce\_factor\_64 & 20q    & Individual      & No Adapters              & MLP                     & 0.55 ± 0.028  & 0.55 ± 0.028  & 0.55 ± 0.027  & 0.55 ± 0.027  \\
 52 & albert\_reduce\_factor\_64 & 20q    & Individual      & Property + Verb Adapters & Adapter                 & 0.68 ± 0.027  & 0.68 ± 0.026  & 0.68 ± 0.026  & 0.68 ± 0.026  \\
 53 & albert\_reduce\_factor\_64 & 20q    & Individual      & Property + Verb Adapters & MLP                     & 0.63 ± 0.019  & 0.63 ± 0.019  & 0.63 ± 0.019  & 0.63 ± 0.019  \\
 54 & albert\_reduce\_factor\_64 & 20q    & Individual      & Property Adapters        & Adapter                 & 0.66 ± 0.029  & 0.66 ± 0.029  & 0.66 ± 0.028  & 0.66 ± 0.029  \\
 55 & albert\_reduce\_factor\_64 & 20q    & Individual      & Property Adapters        & MLP                     & 0.65 ± 0.027  & 0.65 ± 0.027  & 0.65 ± 0.025  & 0.65 ± 0.026  \\
 56 & albert\_reduce\_factor\_64 & pep    & Combined        & No Adapters              & Adapter                 & 0.58 ± 0.023  & 0.58 ± 0.023  & 0.58 ± 0.023  & 0.58 ± 0.023  \\
 57 & albert\_reduce\_factor\_64 & pep    & Combined        & No Adapters              & MLP                     & 0.54 ± 0.043  & 0.54 ± 0.042  & 0.54 ± 0.042  & 0.54 ± 0.041  \\
 58 & albert\_reduce\_factor\_64 & pep    & Combined        & Property + Verb Adapters & Adapter                 & 0.58 ± 0.015  & 0.58 ± 0.015  & 0.58 ± 0.015  & 0.58 ± 0.015  \\
 59 & albert\_reduce\_factor\_64 & pep    & Combined        & Property + Verb Adapters & MLP                     & 0.54 ± 0.037  & 0.54 ± 0.038  & 0.54 ± 0.037  & 0.54 ± 0.037  \\
 60 & albert\_reduce\_factor\_64 & pep    & Combined        & Property Adapters        & MLP                     & 0.54 ± 0.022  & 0.54 ± 0.023  & 0.55 ± 0.023  & 0.55 ± 0.023  \\
 61 & albert\_reduce\_factor\_64 & pep    & Individual      & No Adapters              & Adapter                 & 0.51 ± 0.025  & 0.36 ± 0.029  & 0.55 ± 0.23   & 0.51 ± 0.013  \\
 62 & albert\_reduce\_factor\_64 & pep    & Individual      & No Adapters              & MLP                     & 0.5 ± 0.018   & 0.35 ± 0.015  & 0.43 ± 0.12   & 0.5 ± 0.0062  \\
 63 & albert\_reduce\_factor\_64 & pep    & Individual      & Property + Verb Adapters & Adapter                 & 0.57 ± 0.014  & 0.57 ± 0.014  & 0.57 ± 0.012  & 0.57 ± 0.013  \\
 64 & albert\_reduce\_factor\_64 & pep    & Individual      & Property + Verb Adapters & MLP                     & 0.54 ± 0.015  & 0.54 ± 0.015  & 0.55 ± 0.014  & 0.54 ± 0.014  \\
 65 & albert\_reduce\_factor\_64 & pep    & Individual      & Property Adapters        & MLP                     & 0.52 ± 0.0046 & 0.52 ± 0.0094 & 0.53 ± 0.0094 & 0.53 ± 0.0089 \\
\hline
\end{tabular}

==> images/artifacts/performance/ablations/transformer_ablation.txt <==
\begin{tabular}{rlllllllll}
\hline
    & Ablation                 & Task   & Training Data   & Adapter Fusion           & FineTune Plausibility   & Accuracy      & F1            & Precision     & Recall        \\
\hline
  0 & albert\_reduce\_factor\_64  & 20q    & Combined        & No Adapters              & Adapter                 & 0.67 ± 0.025  & 0.67 ± 0.024  & 0.67 ± 0.025  & 0.67 ± 0.025  \\
  1 & albert\_reduce\_factor\_64  & 20q    & Combined        & No Adapters              & MLP                     & 0.56 ± 0.016  & 0.56 ± 0.015  & 0.56 ± 0.017  & 0.56 ± 0.017  \\
  2 & albert\_reduce\_factor\_64  & 20q    & Combined        & Property + Verb Adapters & Adapter                 & 0.67 ± 0.031  & 0.67 ± 0.031  & 0.67 ± 0.031  & 0.67 ± 0.031  \\
  3 & albert\_reduce\_factor\_64  & 20q    & Combined        & Property + Verb Adapters & MLP                     & 0.64 ± 0.02   & 0.64 ± 0.019  & 0.64 ± 0.019  & 0.64 ± 0.02   \\
  4 & albert\_reduce\_factor\_64  & 20q    & Combined        & Property Adapters        & Adapter                 & 0.67 ± 0.018  & 0.67 ± 0.017  & 0.67 ± 0.017  & 0.67 ± 0.017  \\
  5 & albert\_reduce\_factor\_64  & 20q    & Combined        & Property Adapters        & MLP                     & 0.65 ± 0.024  & 0.65 ± 0.023  & 0.66 ± 0.022  & 0.65 ± 0.022  \\
  6 & albert\_reduce\_factor\_64  & 20q    & Individual      & No Adapters              & Adapter                 & 0.65 ± 0.027  & 0.65 ± 0.027  & 0.65 ± 0.026  & 0.65 ± 0.027  \\
  7 & albert\_reduce\_factor\_64  & 20q    & Individual      & No Adapters              & MLP                     & 0.55 ± 0.028  & 0.55 ± 0.028  & 0.55 ± 0.027  & 0.55 ± 0.027  \\
  8 & albert\_reduce\_factor\_64  & 20q    & Individual      & Property + Verb Adapters & Adapter                 & 0.68 ± 0.027  & 0.68 ± 0.026  & 0.68 ± 0.026  & 0.68 ± 0.026  \\
  9 & albert\_reduce\_factor\_64  & 20q    & Individual      & Property + Verb Adapters & MLP                     & 0.63 ± 0.019  & 0.63 ± 0.019  & 0.63 ± 0.019  & 0.63 ± 0.019  \\
 10 & albert\_reduce\_factor\_64  & 20q    & Individual      & Property Adapters        & Adapter                 & 0.66 ± 0.029  & 0.66 ± 0.029  & 0.66 ± 0.028  & 0.66 ± 0.029  \\
 11 & albert\_reduce\_factor\_64  & 20q    & Individual      & Property Adapters        & MLP                     & 0.65 ± 0.027  & 0.65 ± 0.027  & 0.65 ± 0.025  & 0.65 ± 0.026  \\
 12 & albert\_reduce\_factor\_64  & pep    & Combined        & No Adapters              & Adapter                 & 0.58 ± 0.023  & 0.58 ± 0.023  & 0.58 ± 0.023  & 0.58 ± 0.023  \\
 13 & albert\_reduce\_factor\_64  & pep    & Combined        & No Adapters              & MLP                     & 0.54 ± 0.043  & 0.54 ± 0.042  & 0.54 ± 0.042  & 0.54 ± 0.041  \\
 14 & albert\_reduce\_factor\_64  & pep    & Combined        & Property + Verb Adapters & Adapter                 & 0.58 ± 0.015  & 0.58 ± 0.015  & 0.58 ± 0.015  & 0.58 ± 0.015  \\
 15 & albert\_reduce\_factor\_64  & pep    & Combined        & Property + Verb Adapters & MLP                     & 0.54 ± 0.037  & 0.54 ± 0.038  & 0.54 ± 0.037  & 0.54 ± 0.037  \\
 16 & albert\_reduce\_factor\_64  & pep    & Combined        & Property Adapters        & MLP                     & 0.54 ± 0.022  & 0.54 ± 0.023  & 0.55 ± 0.023  & 0.55 ± 0.023  \\
 17 & albert\_reduce\_factor\_64  & pep    & Individual      & No Adapters              & Adapter                 & 0.51 ± 0.025  & 0.36 ± 0.029  & 0.55 ± 0.23   & 0.51 ± 0.013  \\
 18 & albert\_reduce\_factor\_64  & pep    & Individual      & No Adapters              & MLP                     & 0.5 ± 0.018   & 0.35 ± 0.015  & 0.43 ± 0.12   & 0.5 ± 0.0062  \\
 19 & albert\_reduce\_factor\_64  & pep    & Individual      & Property + Verb Adapters & Adapter                 & 0.57 ± 0.014  & 0.57 ± 0.014  & 0.57 ± 0.012  & 0.57 ± 0.013  \\
 20 & albert\_reduce\_factor\_64  & pep    & Individual      & Property + Verb Adapters & MLP                     & 0.54 ± 0.015  & 0.54 ± 0.015  & 0.55 ± 0.014  & 0.54 ± 0.014  \\
 21 & albert\_reduce\_factor\_64  & pep    & Individual      & Property Adapters        & MLP                     & 0.52 ± 0.0046 & 0.52 ± 0.0094 & 0.53 ± 0.0094 & 0.53 ± 0.0089 \\
 22 & bert\_reduce\_factor\_64    & 20q    & Combined        & No Adapters              & Adapter                 & 0.65 ± 0.017  & 0.65 ± 0.017  & 0.65 ± 0.017  & 0.65 ± 0.017  \\
 23 & bert\_reduce\_factor\_64    & 20q    & Combined        & No Adapters              & MLP                     & 0.55 ± 0.02   & 0.51 ± 0.026  & 0.56 ± 0.041  & 0.55 ± 0.031  \\
 24 & bert\_reduce\_factor\_64    & 20q    & Combined        & Property + Verb Adapters & Adapter                 & 0.66 ± 0.025  & 0.66 ± 0.026  & 0.66 ± 0.025  & 0.66 ± 0.025  \\
 25 & bert\_reduce\_factor\_64    & 20q    & Combined        & Property + Verb Adapters & MLP                     & 0.66 ± 0.018  & 0.66 ± 0.017  & 0.66 ± 0.015  & 0.66 ± 0.015  \\
 26 & bert\_reduce\_factor\_64    & 20q    & Combined        & Property Adapters        & Adapter                 & 0.65 ± 0.021  & 0.65 ± 0.02   & 0.65 ± 0.019  & 0.65 ± 0.019  \\
 27 & bert\_reduce\_factor\_64    & 20q    & Combined        & Property Adapters        & MLP                     & 0.65 ± 0.012  & 0.65 ± 0.011  & 0.66 ± 0.0093 & 0.66 ± 0.0093 \\
 28 & bert\_reduce\_factor\_64    & 20q    & Individual      & No Adapters              & Adapter                 & 0.66 ± 0.028  & 0.66 ± 0.028  & 0.66 ± 0.027  & 0.66 ± 0.027  \\
 29 & bert\_reduce\_factor\_64    & 20q    & Individual      & No Adapters              & MLP                     & 0.58 ± 0.035  & 0.58 ± 0.035  & 0.58 ± 0.036  & 0.58 ± 0.036  \\
 30 & bert\_reduce\_factor\_64    & 20q    & Individual      & Property + Verb Adapters & Adapter                 & 0.67 ± 0.022  & 0.67 ± 0.021  & 0.67 ± 0.021  & 0.67 ± 0.021  \\
 31 & bert\_reduce\_factor\_64    & 20q    & Individual      & Property + Verb Adapters & MLP                     & 0.67 ± 0.03   & 0.67 ± 0.029  & 0.68 ± 0.028  & 0.67 ± 0.028  \\
 32 & bert\_reduce\_factor\_64    & 20q    & Individual      & Property Adapters        & Adapter                 & 0.66 ± 0.022  & 0.66 ± 0.022  & 0.66 ± 0.021  & 0.66 ± 0.021  \\
 33 & bert\_reduce\_factor\_64    & 20q    & Individual      & Property Adapters        & MLP                     & 0.67 ± 0.029  & 0.66 ± 0.029  & 0.67 ± 0.027  & 0.67 ± 0.028  \\
 34 & bert\_reduce\_factor\_64    & pep    & Combined        & No Adapters              & Adapter                 & 0.58 ± 0.029  & 0.58 ± 0.03   & 0.58 ± 0.03   & 0.58 ± 0.03   \\
 35 & bert\_reduce\_factor\_64    & pep    & Combined        & No Adapters              & MLP                     & 0.53 ± 0.038  & 0.53 ± 0.04   & 0.54 ± 0.044  & 0.54 ± 0.041  \\
 36 & bert\_reduce\_factor\_64    & pep    & Combined        & Property + Verb Adapters & Adapter                 & 0.57 ± 0.019  & 0.57 ± 0.019  & 0.57 ± 0.019  & 0.57 ± 0.019  \\
 37 & bert\_reduce\_factor\_64    & pep    & Combined        & Property + Verb Adapters & MLP                     & 0.57 ± 0.02   & 0.57 ± 0.021  & 0.57 ± 0.02   & 0.57 ± 0.02   \\
 38 & bert\_reduce\_factor\_64    & pep    & Combined        & Property Adapters        & MLP                     & 0.56 ± 0.041  & 0.55 ± 0.044  & 0.56 ± 0.042  & 0.56 ± 0.042  \\
 39 & bert\_reduce\_factor\_64    & pep    & Individual      & No Adapters              & Adapter                 & 0.54 ± 0.03   & 0.54 ± 0.03   & 0.55 ± 0.032  & 0.54 ± 0.031  \\
 40 & bert\_reduce\_factor\_64    & pep    & Individual      & No Adapters              & MLP                     & 0.53 ± 0.035  & 0.53 ± 0.035  & 0.54 ± 0.037  & 0.53 ± 0.036  \\
 41 & bert\_reduce\_factor\_64    & pep    & Individual      & Property + Verb Adapters & Adapter                 & 0.57 ± 0.018  & 0.57 ± 0.018  & 0.58 ± 0.02   & 0.57 ± 0.018  \\
 42 & bert\_reduce\_factor\_64    & pep    & Individual      & Property + Verb Adapters & MLP                     & 0.58 ± 0.031  & 0.58 ± 0.031  & 0.58 ± 0.031  & 0.58 ± 0.031  \\
 43 & bert\_reduce\_factor\_64    & pep    & Individual      & Property Adapters        & MLP                     & 0.57 ± 0.028  & 0.57 ± 0.028  & 0.57 ± 0.027  & 0.57 ± 0.027  \\
 44 & roberta\_reduce\_factor\_64 & 20q    & Combined        & No Adapters              & Adapter                 & 0.62 ± 0.025  & 0.62 ± 0.025  & 0.62 ± 0.027  & 0.62 ± 0.026  \\
 45 & roberta\_reduce\_factor\_64 & 20q    & Combined        & No Adapters              & MLP                     & 0.51 ± 0.023  & 0.39 ± 0.014  & 0.55 ± 0.028  & 0.51 ± 0.0066 \\
 46 & roberta\_reduce\_factor\_64 & 20q    & Combined        & Property + Verb Adapters & Adapter                 & 0.61 ± 0.018  & 0.6 ± 0.018   & 0.61 ± 0.018  & 0.61 ± 0.018  \\
 47 & roberta\_reduce\_factor\_64 & 20q    & Combined        & Property + Verb Adapters & MLP                     & 0.63 ± 0.02   & 0.63 ± 0.021  & 0.63 ± 0.021  & 0.63 ± 0.021  \\
 48 & roberta\_reduce\_factor\_64 & 20q    & Combined        & Property Adapters        & Adapter                 & 0.62 ± 0.028  & 0.62 ± 0.027  & 0.62 ± 0.026  & 0.62 ± 0.026  \\
 49 & roberta\_reduce\_factor\_64 & 20q    & Combined        & Property Adapters        & MLP                     & 0.62 ± 0.028  & 0.61 ± 0.028  & 0.62 ± 0.028  & 0.62 ± 0.028  \\
 50 & roberta\_reduce\_factor\_64 & 20q    & Individual      & No Adapters              & Adapter                 & 0.6 ± 0.022   & 0.6 ± 0.02    & 0.6 ± 0.02    & 0.6 ± 0.019   \\
 51 & roberta\_reduce\_factor\_64 & 20q    & Individual      & No Adapters              & MLP                     & 0.5 ± 0.029   & 0.35 ± 0.014  & 0.49 ± 0.08   & 0.5 ± 0.0082  \\
 52 & roberta\_reduce\_factor\_64 & 20q    & Individual      & Property + Verb Adapters & Adapter                 & 0.63 ± 0.012  & 0.63 ± 0.012  & 0.63 ± 0.012  & 0.64 ± 0.012  \\
 53 & roberta\_reduce\_factor\_64 & 20q    & Individual      & Property + Verb Adapters & MLP                     & 0.63 ± 0.016  & 0.63 ± 0.016  & 0.63 ± 0.017  & 0.63 ± 0.017  \\
 54 & roberta\_reduce\_factor\_64 & 20q    & Individual      & Property Adapters        & Adapter                 & 0.64 ± 0.018  & 0.64 ± 0.018  & 0.64 ± 0.018  & 0.64 ± 0.018  \\
 55 & roberta\_reduce\_factor\_64 & 20q    & Individual      & Property Adapters        & MLP                     & 0.64 ± 0.02   & 0.64 ± 0.021  & 0.64 ± 0.021  & 0.64 ± 0.021  \\
 56 & roberta\_reduce\_factor\_64 & pep    & Combined        & No Adapters              & Adapter                 & 0.54 ± 0.017  & 0.54 ± 0.017  & 0.54 ± 0.018  & 0.54 ± 0.017  \\
 57 & roberta\_reduce\_factor\_64 & pep    & Combined        & No Adapters              & MLP                     & 0.5 ± 0.015   & 0.34 ± 0.0088 & 0.52 ± 0.25   & 0.5 ± 0.0036  \\
 58 & roberta\_reduce\_factor\_64 & pep    & Combined        & Property + Verb Adapters & Adapter                 & 0.55 ± 0.012  & 0.55 ± 0.012  & 0.55 ± 0.012  & 0.55 ± 0.012  \\
 59 & roberta\_reduce\_factor\_64 & pep    & Combined        & Property + Verb Adapters & MLP                     & 0.56 ± 0.023  & 0.55 ± 0.022  & 0.56 ± 0.022  & 0.56 ± 0.022  \\
 60 & roberta\_reduce\_factor\_64 & pep    & Combined        & Property Adapters        & MLP                     & 0.55 ± 0.023  & 0.55 ± 0.023  & 0.55 ± 0.023  & 0.55 ± 0.023  \\
 61 & roberta\_reduce\_factor\_64 & pep    & Individual      & No Adapters              & Adapter                 & 0.51 ± 0.026  & 0.37 ± 0.031  & 0.57 ± 0.14   & 0.51 ± 0.014  \\
 62 & roberta\_reduce\_factor\_64 & pep    & Individual      & No Adapters              & MLP                     & 0.5 ± 0.018   & 0.35 ± 0.015  & 0.43 ± 0.12   & 0.5 ± 0.0062  \\
 63 & roberta\_reduce\_factor\_64 & pep    & Individual      & Property + Verb Adapters & Adapter                 & 0.51 ± 0.013  & 0.46 ± 0.019  & 0.53 ± 0.028  & 0.52 ± 0.018  \\
 64 & roberta\_reduce\_factor\_64 & pep    & Individual      & Property + Verb Adapters & MLP                     & 0.55 ± 0.014  & 0.54 ± 0.016  & 0.55 ± 0.016  & 0.55 ± 0.016  \\
 65 & roberta\_reduce\_factor\_64 & pep    & Individual      & Property Adapters        & MLP                     & 0.53 ± 0.0071 & 0.52 ± 0.0057 & 0.54 ± 0.0057 & 0.54 ± 0.0049 \\
\hline
\end{tabular}

==> images/artifacts/performance/downstream/plausibility_performance.txt <==
\begin{tabular}{rllllllll}
\hline
    & Task   & Training Data   & Adapter Fusion           & FineTune Plausibility   & Accuracy      & F1            & Precision     & Recall        \\
\hline
  0 & 20q    & Combined        & No Adapters              & Adapter                 & 0.67 ± 0.025  & 0.67 ± 0.024  & 0.67 ± 0.025  & 0.67 ± 0.025  \\
  1 & 20q    & Combined        & No Adapters              & MLP                     & 0.56 ± 0.016  & 0.56 ± 0.015  & 0.56 ± 0.017  & 0.56 ± 0.017  \\
  2 & 20q    & Combined        & Property + Verb Adapters & Adapter                 & 0.67 ± 0.031  & 0.67 ± 0.031  & 0.67 ± 0.031  & 0.67 ± 0.031  \\
  3 & 20q    & Combined        & Property + Verb Adapters & MLP                     & 0.64 ± 0.02   & 0.64 ± 0.019  & 0.64 ± 0.019  & 0.64 ± 0.02   \\
  4 & 20q    & Combined        & Property Adapters        & Adapter                 & 0.67 ± 0.018  & 0.67 ± 0.017  & 0.67 ± 0.017  & 0.67 ± 0.017  \\
  5 & 20q    & Combined        & Property Adapters        & MLP                     & 0.65 ± 0.024  & 0.65 ± 0.023  & 0.66 ± 0.022  & 0.65 ± 0.022  \\
  6 & 20q    & Individual      & No Adapters              & Adapter                 & 0.65 ± 0.027  & 0.65 ± 0.027  & 0.65 ± 0.026  & 0.65 ± 0.027  \\
  7 & 20q    & Individual      & No Adapters              & MLP                     & 0.55 ± 0.028  & 0.55 ± 0.028  & 0.55 ± 0.027  & 0.55 ± 0.027  \\
  8 & 20q    & Individual      & Property + Verb Adapters & Adapter                 & 0.68 ± 0.027  & 0.68 ± 0.026  & 0.68 ± 0.026  & 0.68 ± 0.026  \\
  9 & 20q    & Individual      & Property + Verb Adapters & MLP                     & 0.63 ± 0.019  & 0.63 ± 0.019  & 0.63 ± 0.019  & 0.63 ± 0.019  \\
 10 & 20q    & Individual      & Property Adapters        & Adapter                 & 0.66 ± 0.029  & 0.66 ± 0.029  & 0.66 ± 0.028  & 0.66 ± 0.029  \\
 11 & 20q    & Individual      & Property Adapters        & MLP                     & 0.65 ± 0.027  & 0.65 ± 0.027  & 0.65 ± 0.025  & 0.65 ± 0.026  \\
 12 & pep    & Combined        & No Adapters              & Adapter                 & 0.58 ± 0.023  & 0.58 ± 0.023  & 0.58 ± 0.023  & 0.58 ± 0.023  \\
 13 & pep    & Combined        & No Adapters              & MLP                     & 0.54 ± 0.043  & 0.54 ± 0.042  & 0.54 ± 0.042  & 0.54 ± 0.041  \\
 14 & pep    & Combined        & Property + Verb Adapters & Adapter                 & 0.58 ± 0.015  & 0.58 ± 0.015  & 0.58 ± 0.015  & 0.58 ± 0.015  \\
 15 & pep    & Combined        & Property + Verb Adapters & MLP                     & 0.54 ± 0.037  & 0.54 ± 0.038  & 0.54 ± 0.037  & 0.54 ± 0.037  \\
 16 & pep    & Combined        & Property Adapters        & MLP                     & 0.54 ± 0.022  & 0.54 ± 0.023  & 0.55 ± 0.023  & 0.55 ± 0.023  \\
 17 & pep    & Individual      & No Adapters              & Adapter                 & 0.51 ± 0.025  & 0.36 ± 0.029  & 0.55 ± 0.23   & 0.51 ± 0.013  \\
 18 & pep    & Individual      & No Adapters              & MLP                     & 0.5 ± 0.018   & 0.35 ± 0.015  & 0.43 ± 0.12   & 0.5 ± 0.0062  \\
 19 & pep    & Individual      & Property + Verb Adapters & Adapter                 & 0.57 ± 0.014  & 0.57 ± 0.014  & 0.57 ± 0.012  & 0.57 ± 0.013  \\
 20 & pep    & Individual      & Property + Verb Adapters & MLP                     & 0.54 ± 0.015  & 0.54 ± 0.015  & 0.55 ± 0.014  & 0.54 ± 0.014  \\
 21 & pep    & Individual      & Property Adapters        & MLP                     & 0.52 ± 0.0046 & 0.52 ± 0.0094 & 0.53 ± 0.0094 & 0.53 ± 0.0089 \\
\hline
\end{tabular}

==> images/artifacts/performance/pretraining/property_adapters_performance.txt <==
\begin{tabular}{lllll}
\hline
 Task        & Accuracy     & F1           & Precision    & Recall       \\
\hline
 mobility    & 0.83 ± 0.12  & 0.6 ± 0.12   & 0.64 ± 0.092 & 0.6 ± 0.11   \\
 opacity     & 0.53 ± 0.097 & 0.27 ± 0.056 & 0.28 ± 0.044 & 0.31 ± 0.051 \\
 phase       & 0.82 ± 0.027 & 0.33 ± 0.096 & 0.33 ± 0.12  & 0.35 ± 0.091 \\
 rigidity    & 0.31 ± 0.082 & 0.18 ± 0.057 & 0.23 ± 0.11  & 0.24 ± 0.046 \\
 sentience   & 0.69 ± 0.062 & 0.23 ± 0.039 & 0.27 ± 0.13  & 0.27 ± 0.025 \\
 shape       & 0.3 ± 0.046  & 0.16 ± 0.022 & 0.15 ± 0.045 & 0.21 ± 0.019 \\
 size        & 0.51 ± 0.053 & 0.21 ± 0.016 & 0.28 ± 0.016 & 0.27 ± 0.023 \\
 temperature & 0.34 ± 0.039 & 0.21 ± 0.041 & 0.24 ± 0.045 & 0.26 ± 0.03  \\
 texture     & 0.4 ± 0.078  & 0.16 ± 0.058 & 0.17 ± 0.1   & 0.23 ± 0.041 \\
 weight      & 0.36 ± 0.092 & 0.18 ± 0.059 & 0.21 ± 0.11  & 0.25 ± 0.057 \\
\hline
\end{tabular}


==> images/artifacts/performance/pretraining/verb_adapters_performance.txt <==
\begin{tabular}{ll}
\hline
 Task               & Mse           \\
\hline
 verb\_object\_score  & 0.05 ± 0.0091 \\
 verb\_subject\_score & 0.077 ± 0.007 \\
\hline
\end{tabular}


==> images/artifacts/word_sense_statistics/object_word_sense_dist.txt <==
\begin{tabular}{lrrrr}
\hline
 object          &   Sense Rank 1 &   Sense Rank 2 &   Sense Rank 3 &   Other \\
\hline
 pep\_3k          &           0.55 &           0.16 &           0.12 &    0.18 \\
 twentyquestions &           0.51 &           0.22 &           0.1  &    0.16 \\
\hline
\end{tabular}


==> images/artifacts/word_sense_statistics/subject_word_sense_dist.txt <==
\begin{tabular}{lrrrr}
\hline
 subject         &   Sense Rank 1 &   Sense Rank 2 &   Sense Rank 3 &   Other \\
\hline
 pep\_3k          &           0.62 &           0.16 &           0.09 &    0.14 \\
 twentyquestions &           0.77 &           0.12 &           0.06 &    0.06 \\
\hline
\end{tabular}

